Automatic Player Identification in Dota 2

Dota 2 is a popular, multiplayer online video game. Like many online games, players are mostly anonymous, being tied only to online accounts which can be readily obtained, sold and shared between multiple people. This makes it difficult to track or ban players who exhibit unwanted behavior online. In this paper, we present a machine learning approach to identify players based a `digital fingerprint' of how they play the game, rather than by account. We use data on mouse movements, in-game statistics and game strategy extracted from match replays and show that for best results, all of these are necessary. We are able to obtain an accuracy of prediction of 95\% for the problem of predicting if two different matches were played by the same player.

==> data/14-game-rf.csv <==
accuracy,precision,recall,model,features,cv
0.9326096788783356,1.0,0.8,Random Forest,mouse,2
0.9774410774410774,0.9666666666666667,0.9333333333333332,Random Forest,mouse,3
0.9850713012477719,1.0,0.9330357142857143,Random Forest,mouse,4
0.9626780626780626,0.9714285714285715,0.8666666666666666,Random Forest,mouse,5
0.962779973649539,1.0,0.8333333333333334,Random Forest,mouse,6
0.9928571428571429,1.0,0.9714285714285714,Random Forest,mouse,7
0.9622549019607842,1.0,0.8333333333333333,Random Forest,mouse,8
0.9554232804232805,0.9500000000000001,0.8611111111111112,Random Forest,mouse,9
0.9774725274725276,1.0,0.8999999999999998,Random Forest,mouse,10


==> data/15-game-cv.csv <==
accuracy,precision,recall,model,features
0.8589473684210525,0.8651515151515152,0.9090909090909092,Logistic Regression,mouse
0.9594736842105263,0.9692307692307693,0.9636363636363636,Logistic Regression,stats
0.9289473684210525,0.9469696969696969,0.9272727272727274,Logistic Regression,items-hashed
0.9094736842105263,0.8977156177156177,0.9454545454545455,Logistic Regression,items-onehot
0.8989473684210527,0.8702797202797203,0.9636363636363636,Logistic Regression,items-starting
0.8594736842105263,0.8911111111111112,0.8545454545454547,Logistic Regression,items-select
0.9594736842105263,0.9692307692307693,0.9636363636363636,Logistic Regression,mouse-stats
0.9189473684210526,0.9192307692307692,0.9454545454545455,Logistic Regression,mouse-items-hashed
0.888421052631579,0.898809523809524,0.909090909090909,Logistic Regression,mouse-items-onehot
0.9184210526315789,0.9056277056277056,0.9636363636363636,Logistic Regression,mouse-items-start
0.9089473684210526,0.9121212121212121,0.9272727272727274,Logistic Regression,mouse-items-select
0.9694736842105265,1.0,0.9454545454545455,Logistic Regression,stats-items-hashed
0.9694736842105265,0.9833333333333332,0.9636363636363636,Logistic Regression,stats-items-onehot
0.9594736842105263,0.9692307692307693,0.9636363636363636,Logistic Regression,stats-items-start
0.9594736842105263,0.9692307692307693,0.9636363636363636,Logistic Regression,stats-items_select
0.9494736842105264,0.9525641025641025,0.9636363636363636,Logistic Regression,mouse-stats-items-hashed
0.7257894736842105,0.7191228070175438,1.0,Logistic Regression,mouse-stats-items-onehot
0.9594736842105263,0.9692307692307693,0.9636363636363636,Logistic Regression,mouse-stats-items-start
0.9594736842105263,0.9692307692307693,0.9636363636363636,Logistic Regression,mouse-stats-items-select
0.5952631578947368,1.0,0.27272727272727276,Random Forest,mouse
1.0,1.0,1.0,Random Forest,stats
0.8884210526315789,0.9299999999999999,0.8727272727272727,Random Forest,items-hashed
0.8778947368421053,0.8736363636363637,0.9272727272727274,Random Forest,items-onehot
0.9194736842105262,0.9121212121212121,0.9454545454545455,Random Forest,items-starting
0.8594736842105263,0.8901515151515152,0.8545454545454547,Random Forest,items-select
0.596842105263158,0.5809907120743034,1.0,Random Forest,mouse-stats
0.6457894736842105,0.6169005847953216,1.0,Random Forest,mouse-items-hashed
0.6057894736842105,0.589078947368421,1.0,Random Forest,mouse-items-onehot
0.616842105263158,0.5938562091503268,1.0,Random Forest,mouse-items-start
0.8573684210526317,0.8493181818181817,0.9272727272727274,Random Forest,mouse-items-select
0.99,1.0,0.9818181818181818,Random Forest,stats-items-hashed
0.9794736842105264,1.0,0.9636363636363636,Random Forest,stats-items-onehot
1.0,1.0,1.0,Random Forest,stats-items-start
0.99,0.9833333333333332,1.0,Random Forest,stats-items_select
0.6357894736842106,0.6457894736842106,0.9818181818181818,Random Forest,mouse-stats-items-hashed
0.7694736842105263,0.8033333333333333,0.9272727272727274,Random Forest,mouse-stats-items-onehot
0.5863157894736842,0.5738011695906433,1.0,Random Forest,mouse-stats-items-start
0.6157894736842106,0.5932129342965257,1.0,Random Forest,mouse-stats-items-select
0.8478947368421051,0.8406060606060606,0.9090909090909092,Multi-layer Perceptron,mouse
0.4842105263157895,0.22000000000000003,0.4,Multi-layer Perceptron,stats
0.9294736842105265,0.9633333333333333,0.9090909090909092,Multi-layer Perceptron,items-hashed
0.8989473684210527,0.898057498057498,0.9272727272727274,Multi-layer Perceptron,items-onehot
0.9394736842105262,0.9318181818181819,0.9636363636363636,Multi-layer Perceptron,items-starting
0.8689473684210526,0.8826728826728827,0.890909090909091,Multi-layer Perceptron,items-select
0.7384210526315789,0.7358974358974358,0.9454545454545455,Multi-layer Perceptron,mouse-stats
0.9089473684210526,0.9189976689976689,0.9272727272727274,Multi-layer Perceptron,mouse-items-hashed
0.9389473684210525,0.9343822843822844,0.9636363636363636,Multi-layer Perceptron,mouse-items-onehot
0.9189473684210526,0.901048951048951,0.9636363636363636,Multi-layer Perceptron,mouse-items-start
0.908421052631579,0.9023310023310023,0.9454545454545455,Multi-layer Perceptron,mouse-items-select
0.868421052631579,1.0,0.7636363636363637,Multi-layer Perceptron,stats-items-hashed
0.9394736842105263,1.0,0.8909090909090909,Multi-layer Perceptron,stats-items-onehot
0.9289473684210525,0.9192307692307692,0.9636363636363636,Multi-layer Perceptron,stats-items-start
0.8589473684210525,0.8508547008547008,0.909090909090909,Multi-layer Perceptron,stats-items_select
0.8078947368421053,0.9194444444444445,0.7272727272727273,Multi-layer Perceptron,mouse-stats-items-hashed
0.9194736842105264,0.9833333333333332,0.8727272727272727,Multi-layer Perceptron,mouse-stats-items-onehot
0.9289473684210525,0.9177156177156176,0.9636363636363636,Multi-layer Perceptron,mouse-stats-items-start
0.9284210526315789,0.9318181818181819,0.9454545454545455,Multi-layer Perceptron,mouse-stats-items-select


==> data/15-game-rf.csv <==
accuracy,precision,recall,model,cv
0.9491836734693877,0.9827586206896552,0.9259259259259259,Random Forest,2
0.9901960784313726,0.9833333333333334,1.0,Random Forest,3
1.0,1.0,1.0,Random Forest,4
1.0,1.0,1.0,Random Forest,5
1.0,1.0,1.0,Random Forest,6
0.9897959183673469,0.9841269841269842,1.0,Random Forest,7
0.9886363636363636,1.0,0.9791666666666667,Random Forest,8
1.0,1.0,1.0,Random Forest,9
1.0,1.0,1.0,Random Forest,10


==> data/15-move-cv.csv <==
feature,accuracy,precision,recall,model
ATTACK,0.6586156891995054,0.759042277581156,0.6747175532103391,Logistic Regression
MOVE,0.6457601149979023,0.6552444475911325,0.6720482149975247,Logistic Regression
CAST,0.6339822476920336,0.6683102473370962,0.6665716721890143,Logistic Regression
ATTACK,0.6886674887927515,0.7447184632759656,0.7730197144217545,Random Forest
MOVE,0.6593874417452695,0.6599887255684901,0.696858090398381,Random Forest
CAST,0.6128901019263113,0.6532361977812134,0.6251878842814781,Random Forest
ATTACK,0.7328662194775969,0.7582747759957749,0.8474642057368378,Multi-layer Perceptron
MOVE,0.704792600771557,0.707648053069391,0.7381021600623443,Multi-layer Perceptron
CAST,0.6213537468349691,0.6434338174090588,0.7115289078568223,Multi-layer Perceptron


==> data/15-pair-cv.csv <==
numSplits,split,accuracy,precision,recall,model,features
1,1,0.47077596173149744,0.47279956203516404,0.4661493379639679,Logistic Regression,mouse
1,1,0.4908607003403782,0.49859119326077134,0.5346673540264815,Logistic Regression,stats
1,1,0.48265105543289344,0.48833653762355694,0.500705448230953,Logistic Regression,items-hashed
1,1,0.4904646618003419,0.4958156912654653,0.5434637508139788,Logistic Regression,items-onehot
1,1,0.4901019347200778,0.49488480111756966,0.5449614716735403,Logistic Regression,items-starting
1,1,0.590691280983713,0.5790292344887209,0.6976421749511613,Logistic Regression,items-select
1,1,0.46928135278416744,0.4726017773906509,0.4831207944432386,Logistic Regression,mouse-stats
1,1,0.4670515669456501,0.4680743468311418,0.43886205773822445,Logistic Regression,mouse-items-hashed
1,1,0.466297680772272,0.46859247847327695,0.442524962014326,Logistic Regression,mouse-items-onehot
1,1,0.469286890917678,0.4695929523733893,0.4447525504666811,Logistic Regression,mouse-items-start
1,1,0.46481206612572734,0.4706930580893743,0.4875515519861081,Logistic Regression,mouse-items-select
1,1,0.49424457740786626,0.5022422564163855,0.5434881701758194,Logistic Regression,stats-items-hashed
1,1,0.47669271604222657,0.48275664937194085,0.5036493379639679,Logistic Regression,stats-items-onehot
1,1,0.4889894853989073,0.49603099368098524,0.5641388105057521,Logistic Regression,stats-items-start
1,1,0.519937363296702,0.5222543111146838,0.5922400694595181,Logistic Regression,stats-items-select
1,1,0.4808256205008477,0.48293541033270515,0.4868026915563274,Logistic Regression,mouse-stats-items-hashed
1,1,0.4811980548132631,0.48702778244390216,0.5133790970262643,Logistic Regression,mouse-stats-items-onehot
1,1,0.46853369959407337,0.4715651493121328,0.4528679183850661,Logistic Regression,mouse-stats-items-start
1,1,0.46890613907265816,0.4720259561107831,0.4462312784892554,Logistic Regression,mouse-stats-items-select
1,1,0.8521406151729772,0.9636329416383683,0.7367592793574994,Random Forest,mouse
1,1,0.8755987977704054,0.9354856529779131,0.8097487518992835,Random Forest,stats
1,1,0.8022218351039344,0.8606899305872894,0.7256891686563924,Random Forest,items-hashed
1,1,0.7850945166175519,0.8214600541277832,0.7351937269372694,Random Forest,items-onehot
1,1,0.811532212460573,0.8271052919831957,0.7941936184067723,Random Forest,items-starting
1,1,0.879328056504667,0.8700523463632187,0.8938056218797481,Random Forest,items-select
1,1,0.9322103786068515,0.9219059921138925,0.9469068808335143,Random Forest,mouse-stats
1,1,0.9303426224157401,0.9278506809916408,0.9358367701324072,Random Forest,mouse-items-hashed
1,1,0.9430035085522317,0.9334914772700247,0.9571955719557197,Random Forest,mouse-items-onehot
1,1,0.9135779793479282,0.9102883801009354,0.9225173648795313,Random Forest,mouse-items-start
1,1,0.868903225353162,0.9590398493485237,0.7743026915563274,Random Forest,mouse-items-select
1,1,0.889777145404212,0.9820052669089293,0.7980220316909052,Random Forest,stats-items-hashed
1,1,0.9016640515517571,0.9734527682985034,0.8281582374647275,Random Forest,stats-items-onehot
1,1,0.9102086605455826,0.9537679752573119,0.8635228999348816,Random Forest,stats-items-start
1,1,0.8830309936062454,0.9520265857015682,0.8082021923160407,Random Forest,stats-items-select
1,1,0.9217473410501438,0.9758535382739483,0.8679617972650314,Random Forest,mouse-stats-items-hashed
1,1,0.9262554902172901,0.981931952057843,0.8702192316040808,Random Forest,mouse-stats-items-onehot
1,1,0.950077781845275,0.9502363396489525,0.9520675059691772,Random Forest,mouse-stats-items-start
1,1,0.9415068228048351,0.9504757706851802,0.9335874755806381,Random Forest,mouse-stats-items-select
1,1,0.7189054803860699,0.7163846426980591,0.8317343173431734,Multi-layer Perceptron,mouse
1,1,0.5094889072528987,0.5077753600186661,0.9779411764705882,Multi-layer Perceptron,stats
1,1,0.7236627009084502,0.7208728218636624,0.75156555242023,Multi-layer Perceptron,items-hashed
1,1,0.8443117350259357,0.8703815779297621,0.8134415020620794,Multi-layer Perceptron,items-onehot
1,1,0.8379899814544853,0.8662251911416059,0.8038555459084001,Multi-layer Perceptron,items-starting
1,1,0.8822985392862895,0.8695336870276122,0.9011802691556327,Multi-layer Perceptron,items-select
1,1,0.7731812552572231,0.7757846781896351,0.7758166919904494,Multi-layer Perceptron,mouse-stats
1,1,0.7888022530904284,0.8715604737666227,0.6813626003907098,Multi-layer Perceptron,mouse-items-hashed
1,1,0.8308893116193039,0.9653667270452846,0.6910191013674842,Multi-layer Perceptron,mouse-items-onehot
1,1,0.826807766632973,0.8772723659514456,0.7654927284566962,Multi-layer Perceptron,mouse-items-start
1,1,0.8867740770096063,0.9143895093757027,0.8554645105274583,Multi-layer Perceptron,mouse-items-select
1,1,0.7281298901021465,0.8308107761588446,0.6031202517907532,Multi-layer Perceptron,stats-items-hashed
1,1,0.8659125686803465,0.9098901866423015,0.8156229650531799,Multi-layer Perceptron,stats-items-onehot
1,1,0.8257084807112285,0.8755705675490428,0.7640438463208162,Multi-layer Perceptron,stats-items-start
1,1,0.8785727522178106,0.8723241272549295,0.8886341436943781,Multi-layer Perceptron,stats-items-select
1,1,0.7806148252941022,0.909545040685867,0.6334111135228999,Multi-layer Perceptron,mouse-stats-items-hashed
1,1,0.8509990389891833,0.9737842777173367,0.7256159105708704,Multi-layer Perceptron,mouse-stats-items-onehot
1,1,0.8275484609929935,0.8678728074371789,0.7773171261124376,Multi-layer Perceptron,mouse-stats-items-start
1,1,0.8882471662786356,0.91836541155413,0.8532423485999565,Multi-layer Perceptron,mouse-stats-items-select
1,1,0.7437536518359378,0.7362784744668971,0.7684284784024311,Logistic Regression,items-diff
1,1,0.7672500046753832,0.762021495693811,0.7987112003472976,Logistic Regression,mouse-items-diff
1,1,0.8614543841197742,0.8633472815673985,0.862122856522683,Logistic Regression,stats-items-diff
1,1,0.8033406413964528,0.8157132392501388,0.8001220968092033,Logistic Regression,mouse-stats-items-diff
1,1,0.7337005420654821,0.7405548419348909,0.7308389407423487,Random Forest,items-diff
1,1,0.8908570401094152,0.9233522660593814,0.8612654655958323,Random Forest,mouse-items-diff
1,1,0.9109902709666141,0.954999287057726,0.8665915997395268,Random Forest,stats-items-diff
1,1,0.8525178643551985,0.9810030438694447,0.7235321250271326,Random Forest,mouse-stats-items-diff
1,1,0.7366821476096497,0.7296791060906591,0.7610728239635337,Multi-layer Perceptron,items-diff
1,1,0.8957105709433353,0.9010344447009814,0.892337746906881,Multi-layer Perceptron,mouse-items-diff
1,1,0.8748553007635287,0.8707577641024375,0.8834925113957022,Multi-layer Perceptron,stats-items-diff
1,1,0.8867872455752017,0.8977756801465839,0.876134143694378,Multi-layer Perceptron,mouse-stats-items-diff
2,1,0.4782268281032585,0.4845417241080902,0.5015140004341221,Logistic Regression,mouse
2,2,0.45216018203927516,0.4543096081362405,0.44329281528109393,Logistic Regression,mouse
2,1,0.4908607003403782,0.49859119326077134,0.5346673540264815,Logistic Regression,stats
2,2,0.4908607003403782,0.49859119326077134,0.5346673540264815,Logistic Regression,stats
2,1,0.48265105543289344,0.48833653762355694,0.500705448230953,Logistic Regression,items-hashed
2,2,0.48265105543289344,0.48833653762355694,0.500705448230953,Logistic Regression,items-hashed
2,1,0.4904646618003419,0.4958156912654653,0.5434637508139788,Logistic Regression,items-onehot
2,2,0.4904646618003419,0.4958156912654653,0.5434637508139788,Logistic Regression,items-onehot
2,1,0.4901019347200778,0.49488480111756966,0.5449614716735403,Logistic Regression,items-starting
2,2,0.4901019347200778,0.49488480111756966,0.5449614716735403,Logistic Regression,items-starting
2,1,0.590691280983713,0.5790292344887209,0.6976421749511613,Logistic Regression,items-select
2,2,0.590691280983713,0.5790292344887209,0.6976421749511613,Logistic Regression,items-select
2,1,0.46407133301943687,0.4671045301688803,0.4617321467332321,Logistic Regression,mouse-stats
2,2,0.4651872410909668,0.4653728824013773,0.4433226611677881,Logistic Regression,mouse-stats
2,1,0.4662934858427845,0.4670373559776908,0.44181680052094635,Logistic Regression,mouse-items-hashed
2,2,0.4622049561955337,0.45294864593331996,0.41531365313653135,Logistic Regression,mouse-items-hashed
2,1,0.4744913286364588,0.479223978524165,0.49049544171912307,Logistic Regression,mouse-items-onehot
2,2,0.45363469717103666,0.4489077510530263,0.40570327762101155,Logistic Regression,mouse-items-onehot
2,1,0.47039379177299934,0.4727268702748705,0.44321141740829173,Logistic Regression,mouse-items-start
2,2,0.4610980269262811,0.4571376468405267,0.4049571304536575,Logistic Regression,mouse-items-start
2,1,0.47189117753633864,0.4760107807572213,0.48682439765574126,Logistic Regression,mouse-items-select
2,2,0.4614670076545064,0.46155067246189513,0.4499701541133058,Logistic Regression,mouse-items-select
2,1,0.49424457740786626,0.5022422564163855,0.5434881701758194,Logistic Regression,stats-items-hashed
2,2,0.49424457740786626,0.5022422564163855,0.5434881701758194,Logistic Regression,stats-items-hashed
2,1,0.47669271604222657,0.48275664937194085,0.5036493379639679,Logistic Regression,stats-items-onehot
2,2,0.47669271604222657,0.48275664937194085,0.5036493379639679,Logistic Regression,stats-items-onehot
2,1,0.4889894853989073,0.49603099368098524,0.5641388105057521,Logistic Regression,stats-items-start
2,2,0.4889894853989073,0.49603099368098524,0.5641388105057521,Logistic Regression,stats-items-start
2,1,0.519937363296702,0.5222543111146838,0.5922400694595181,Logistic Regression,stats-items-select
2,2,0.519937363296702,0.5222543111146838,0.5922400694595181,Logistic Regression,stats-items-select
2,1,0.49128511406540226,0.5009816213975262,0.543618406772303,Logistic Regression,mouse-stats-items-hashed
2,2,0.4726409075264991,0.47167480166335524,0.45071358801823314,Logistic Regression,mouse-stats-items-hashed
2,1,0.4849168598039067,0.4885092560297255,0.5473491426090731,Logistic Regression,mouse-stats-items-onehot
2,2,0.4674260315626081,0.4680979015243231,0.4691257868461037,Logistic Regression,mouse-stats-items-onehot
2,1,0.46853784286186767,0.4706641632155441,0.45583622747992186,Logistic Regression,mouse-stats-items-start
2,2,0.4573632507231862,0.4521553351826067,0.41973898415454747,Logistic Regression,mouse-stats-items-start
2,1,0.48045036804306857,0.4848846390484544,0.4993759496418493,Logistic Regression,mouse-stats-items-select
2,2,0.45997171677282633,0.4494467421785531,0.4123643368786629,Logistic Regression,mouse-stats-items-select
2,1,0.813782774049009,0.9198756795003262,0.692503255914912,Random Forest,mouse
2,2,0.8532558568086651,0.9529499680254215,0.7470479704797048,Random Forest,mouse
2,1,0.8860333413202313,0.9315983743111026,0.8370495984371609,Random Forest,stats
2,2,0.8632923366800812,0.9318159019539713,0.786848817017582,Random Forest,stats
2,1,0.8007404412177241,0.8639921681139203,0.7190118298241807,Random Forest,items-hashed
2,2,0.8003700862884596,0.8713860511641608,0.7094340134577816,Random Forest,items-hashed
2,1,0.7731646305243527,0.831473037162468,0.6909512698068159,Random Forest,items-onehot
2,2,0.7932902516141438,0.8289357554312284,0.7448149555024962,Random Forest,items-onehot
2,1,0.793275003665397,0.8244798763125711,0.750683742131539,Random Forest,items-starting
2,2,0.8044433344068633,0.8386913229438756,0.7588045365747776,Random Forest,items-starting
2,1,0.8830524512905142,0.8753275784246288,0.8952816366398958,Random Forest,items-select
2,2,0.8748434986497184,0.8736125606853034,0.8790400477534186,Random Forest,items-select
2,1,0.9091059339550714,0.8847045120410815,0.9431815715215975,Random Forest,mouse-stats
2,2,0.9195363264878491,0.8910375226804446,0.9586824397655743,Random Forest,mouse-stats
2,1,0.9050305806226702,0.9423178797726092,0.8657776210115042,Random Forest,mouse-items-hashed
2,2,0.9251298310011695,0.9427724013971133,0.9085657694812243,Random Forest,mouse-items-hashed
2,1,0.9217688684776982,0.9177090769334313,0.9284566963316692,Random Forest,mouse-items-onehot
2,2,0.914317989190514,0.9276271898473283,0.902629151291513,Random Forest,mouse-items-onehot
2,1,0.864791122475306,0.8435163615645191,0.9210467766442371,Random Forest,mouse-items-start
2,2,0.8569850561319795,0.9019412385146353,0.8216735402648144,Random Forest,mouse-items-start
2,1,0.8763374540766294,0.9284723941220993,0.8178152810939874,Random Forest,mouse-items-select
2,2,0.8800597539808177,0.9572195001220505,0.8001193835467767,Random Forest,mouse-items-select
2,1,0.9001874544537598,0.9876530006466077,0.8134469285869329,Random Forest,stats-items-hashed
2,2,0.9106317259004143,0.9905688493671327,0.8311753852832646,Random Forest,stats-items-hashed
2,1,0.9080003840530271,0.9736755522804457,0.8407070761884089,Random Forest,stats-items-onehot
2,2,0.9169375521718525,0.9776110971077374,0.8554536574777512,Random Forest,stats-items-onehot
2,1,0.9098681092471228,0.9537347796619358,0.8635988712828304,Random Forest,stats-items-start
2,2,0.9016647283199379,0.9548808051692979,0.8458866941610592,Random Forest,stats-items-start
2,1,0.908351298687142,0.9699757786761298,0.8443835467766443,Random Forest,stats-items-select
2,2,0.8882513405434459,0.9621506388568424,0.8119464944649447,Random Forest,stats-items-select
2,1,0.8927087992572289,0.9769495512721544,0.8082618840894293,Random Forest,mouse-stats-items-hashed
2,2,0.8961093320546031,0.9715193005598625,0.8194025396136315,Random Forest,mouse-stats-items-hashed
2,1,0.9202784157135859,0.94080118765466,0.9019291295854135,Random Forest,mouse-stats-items-onehot
2,2,0.9132152341860715,0.9718625549498119,0.8547292164098111,Random Forest,mouse-stats-items-onehot
2,1,0.9169389522037379,0.9507612362345335,0.8834843716084219,Random Forest,mouse-stats-items-start
2,2,0.9422697239436759,0.9428801740774905,0.9446955719557197,Random Forest,mouse-stats-items-start
2,1,0.9106178547357912,0.9614478872697786,0.8599251139570219,Random Forest,mouse-stats-items-select
2,2,0.9124675732467236,0.9453889404038964,0.8775993054048188,Random Forest,mouse-stats-items-select
2,1,0.7359358763698485,0.7437627903289277,0.7308497937920555,Multi-layer Perceptron,mouse
2,2,0.6965396558773286,0.703719848166515,0.7867158671586717,Multi-layer Perceptron,mouse
2,1,0.5132305932074586,0.4549304762252511,0.4061835250705448,Multi-layer Perceptron,stats
2,2,0.5072667311817891,0.5095390636092453,0.6663826785326676,Multi-layer Perceptron,stats
2,1,0.7068918171081003,0.698261451111545,0.7544416105925766,Multi-layer Perceptron,items-hashed
2,2,0.7158192495808429,0.7482336798053728,0.6711173214673323,Multi-layer Perceptron,items-hashed
2,1,0.8417053716072088,0.8653500275836352,0.8134306490123725,Multi-layer Perceptron,items-onehot
2,2,0.831275648093358,0.8667150701991755,0.7868759496418495,Multi-layer Perceptron,items-onehot
2,1,0.8361271021272115,0.8725626840123246,0.7912931408725852,Multi-layer Perceptron,items-starting
2,2,0.8338959162568086,0.8630106356374071,0.7987084870848709,Multi-layer Perceptron,items-starting
2,1,0.8770829943034718,0.866663180649252,0.8930621879748208,Multi-layer Perceptron,items-select
2,2,0.8804432852249315,0.8665753360973605,0.9011802691556327,Multi-layer Perceptron,items-select
2,1,0.723281223216641,0.7468565544421111,0.6902810939874103,Multi-layer Perceptron,mouse-stats
2,2,0.7527040169342898,0.7606142504573616,0.7448366616019102,Multi-layer Perceptron,mouse-stats
2,1,0.7772863967219209,0.8724226563706745,0.6563843064901238,Multi-layer Perceptron,mouse-items-hashed
2,2,0.7936668731067928,0.891280390355008,0.6747558063815933,Multi-layer Perceptron,mouse-items-hashed
2,1,0.8346067682397548,0.9509824170236071,0.708693292815281,Multi-layer Perceptron,mouse-items-onehot
2,2,0.8480160101653681,0.9762415886327878,0.7212339917516821,Multi-layer Perceptron,mouse-items-onehot
2,1,0.8435717303495192,0.8787181871201758,0.8016333839808987,Multi-layer Perceptron,mouse-items-start
2,2,0.8346310905649112,0.8699032931439149,0.7913012806598655,Multi-layer Perceptron,mouse-items-start
2,1,0.8845304200064661,0.9065151380493759,0.8598654221836336,Multi-layer Perceptron,mouse-items-select
2,2,0.8890094061478034,0.9136708369412478,0.8613794226177556,Multi-layer Perceptron,mouse-items-select
2,1,0.7582739817971058,0.8310689299511642,0.6659404167571088,Multi-layer Perceptron,stats-items-hashed
2,2,0.745986232572057,0.8642835822935359,0.5914396570436293,Multi-layer Perceptron,stats-items-hashed
2,1,0.8643957322895192,0.9131802862404885,0.8074913175602344,Multi-layer Perceptron,stats-items-onehot
2,2,0.8506161638485729,0.9178521587342946,0.778711742999783,Multi-layer Perceptron,stats-items-onehot
2,1,0.832771669987997,0.8589160480014664,0.8008899500759714,Multi-layer Perceptron,stats-items-start
2,2,0.8253214829675015,0.8647011697428967,0.7758221185153028,Multi-layer Perceptron,stats-items-start
2,1,0.8770857582040577,0.8721125824759959,0.8856875406989364,Multi-layer Perceptron,stats-items-select
2,2,0.8737254698656827,0.8704912140508053,0.8797780551334924,Multi-layer Perceptron,stats-items-select
2,1,0.795907758460093,0.8828521142116437,0.6939602778380725,Multi-layer Perceptron,mouse-stats-items-hashed
2,2,0.7616474438672455,0.9142053275483069,0.5855491643151726,Multi-layer Perceptron,mouse-stats-items-hashed
2,1,0.8517286364175053,0.9727047366338997,0.7292978076839592,Multi-layer Perceptron,mouse-stats-items-onehot
2,2,0.8532176943159016,0.9798324539411203,0.7270864988061646,Multi-layer Perceptron,mouse-stats-items-onehot
2,1,0.8301666652718008,0.8745344932844933,0.7758356848274365,Multi-layer Perceptron,mouse-stats-items-start
2,2,0.8323922716793387,0.8670059535120502,0.7898469719991317,Multi-layer Perceptron,mouse-stats-items-start
2,1,0.8770864840508471,0.908552372164093,0.8406907966138485,Multi-layer Perceptron,mouse-stats-items-select
2,2,0.8718535833222003,0.9092346227660034,0.8281609507271543,Multi-layer Perceptron,mouse-stats-items-select
2,1,0.7437536518359378,0.7362784744668971,0.7684284784024311,Logistic Regression,items-diff
2,2,0.7437536518359378,0.7362784744668971,0.7684284784024311,Logistic Regression,items-diff
2,1,0.7750025856677445,0.7759976400175722,0.7816800520946385,Logistic Regression,mouse-items-diff
2,2,0.8357387069346836,0.8521388217066619,0.817850553505535,Logistic Regression,mouse-items-diff
2,1,0.8614543841197742,0.8633472815673985,0.862122856522683,Logistic Regression,stats-items-diff
2,2,0.8614543841197742,0.8633472815673985,0.862122856522683,Logistic Regression,stats-items-diff
2,1,0.6844560142528413,0.6821217024373138,0.7270702192316041,Logistic Regression,mouse-stats-items-diff
2,2,0.8331281563357228,0.8484379266752177,0.817850553505535,Logistic Regression,mouse-stats-items-diff
2,1,0.7377959917965364,0.7425184064268182,0.7389461688734534,Random Forest,items-diff
2,2,0.7411521162024399,0.7460242161380681,0.7418981983937486,Random Forest,items-diff
2,1,0.8663134427548659,0.8839727182539683,0.8474224006945951,Random Forest,mouse-items-diff
2,2,0.8569747289595095,0.8802426959531747,0.83701703928804,Random Forest,mouse-items-diff
2,1,0.9247705833359422,0.9497961479237599,0.8997313870197525,Random Forest,stats-items-diff
2,2,0.9013061135104523,0.9514441078049309,0.8489038419795962,Random Forest,stats-items-diff
2,1,0.8383486608410875,0.975932285899001,0.6967712177121771,Random Forest,mouse-stats-items-diff
2,2,0.8085451798555352,0.9693635236865743,0.6413962448448013,Random Forest,mouse-stats-items-diff
2,1,0.7333308794029065,0.7282282846252114,0.7543981983937487,Multi-layer Perceptron,items-diff
2,2,0.745248265949437,0.7519428124542724,0.7411683308009551,Multi-layer Perceptron,items-diff
2,1,0.8778383011734127,0.898632940438484,0.8554617972650315,Multi-layer Perceptron,mouse-items-diff
2,2,0.8901336653320385,0.9083315282711361,0.8709572389841546,Multi-layer Perceptron,mouse-items-diff
2,1,0.8711253368471551,0.8692226388098329,0.8768531582374648,Multi-layer Perceptron,stats-items-diff
2,2,0.8461857732789397,0.8471793071689918,0.8466029954417191,Multi-layer Perceptron,stats-items-diff
2,1,0.8737476998922646,0.8825088923482994,0.8672807683959192,Multi-layer Perceptron,mouse-stats-items-diff
2,2,0.8860319722853613,0.8973741518875791,0.8746499891469502,Multi-layer Perceptron,mouse-stats-items-diff
3,1,0.463304257615786,0.4550119908186535,0.3893585847623182,Logistic Regression,mouse
3,2,0.4770928591037874,0.4820122803951075,0.48089863251573683,Logistic Regression,mouse
3,3,0.47075722661846015,0.4750990771261544,0.4572525504666811,Logistic Regression,mouse
3,1,0.4908607003403782,0.49859119326077134,0.5346673540264815,Logistic Regression,stats
3,2,0.4908607003403782,0.49859119326077134,0.5346673540264815,Logistic Regression,stats
3,3,0.4908607003403782,0.49859119326077134,0.5346673540264815,Logistic Regression,stats
3,1,0.48265105543289344,0.48833653762355694,0.500705448230953,Logistic Regression,items-hashed
3,2,0.48265105543289344,0.48833653762355694,0.500705448230953,Logistic Regression,items-hashed
3,3,0.48265105543289344,0.48833653762355694,0.500705448230953,Logistic Regression,items-hashed
3,1,0.4904646618003419,0.4958156912654653,0.5434637508139788,Logistic Regression,items-onehot
3,2,0.4904646618003419,0.4958156912654653,0.5434637508139788,Logistic Regression,items-onehot
3,3,0.4904646618003419,0.4958156912654653,0.5434637508139788,Logistic Regression,items-onehot
3,1,0.4901019347200778,0.49488480111756966,0.5449614716735403,Logistic Regression,items-starting
3,2,0.4901019347200778,0.49488480111756966,0.5449614716735403,Logistic Regression,items-starting
3,3,0.4901019347200778,0.49488480111756966,0.5449614716735403,Logistic Regression,items-starting
3,1,0.590691280983713,0.5790292344887209,0.6976421749511613,Logistic Regression,items-select
3,2,0.590691280983713,0.5790292344887209,0.6976421749511613,Logistic Regression,items-select
3,3,0.590691280983713,0.5790292344887209,0.6976421749511613,Logistic Regression,items-select
3,1,0.47074680903802724,0.4720667222682704,0.48453169090514436,Logistic Regression,mouse-stats
3,2,0.48564650372775275,0.48624380647948867,0.45279194703711745,Logistic Regression,mouse-stats
3,3,0.4811945753982264,0.4856033288375502,0.4269616887345344,Logistic Regression,mouse-stats
3,1,0.4800640858137921,0.48681972934603934,0.4838018233123507,Logistic Regression,mouse-items-hashed
3,2,0.47596308761688844,0.4784103906832014,0.47120685912741483,Logistic Regression,mouse-items-hashed
3,3,0.47449202865240164,0.4771247113926032,0.47348599956587806,Logistic Regression,mouse-items-hashed
3,1,0.48490234028503415,0.49186081879936144,0.4815796613848491,Logistic Regression,mouse-items-onehot
3,2,0.48192628837288504,0.48580814386024007,0.4866941610592576,Logistic Regression,mouse-items-onehot
3,3,0.47523204366115673,0.47804123468929494,0.46905252876058173,Logistic Regression,mouse-items-onehot
3,1,0.47112898674577924,0.47589442554531025,0.4336960060777078,Logistic Regression,mouse-items-start
3,2,0.48750661657135597,0.4925146610826953,0.5147845669633166,Logistic Regression,mouse-items-start
3,3,0.48266558270102006,0.48263222404016626,0.49998914695029306,Logistic Regression,mouse-items-start
3,1,0.47113660942861035,0.4757226444938169,0.47789505100933366,Logistic Regression,mouse-items-select
3,2,0.48005299146517827,0.48862134715388245,0.46980410245278925,Logistic Regression,mouse-items-select
3,3,0.48156075606268056,0.48577302759580104,0.5332266116778814,Logistic Regression,mouse-items-select
3,1,0.49424457740786626,0.5022422564163855,0.5434881701758194,Logistic Regression,stats-items-hashed
3,2,0.49424457740786626,0.5022422564163855,0.5434881701758194,Logistic Regression,stats-items-hashed
3,3,0.49424457740786626,0.5022422564163855,0.5434881701758194,Logistic Regression,stats-items-hashed
3,1,0.47669271604222657,0.48275664937194085,0.5036493379639679,Logistic Regression,stats-items-onehot
3,2,0.47669271604222657,0.48275664937194085,0.5036493379639679,Logistic Regression,stats-items-onehot
3,3,0.47669271604222657,0.48275664937194085,0.5036493379639679,Logistic Regression,stats-items-onehot
3,1,0.4889894853989073,0.49603099368098524,0.5641388105057521,Logistic Regression,stats-items-start
3,2,0.4889894853989073,0.49603099368098524,0.5641388105057521,Logistic Regression,stats-items-start
3,3,0.4889894853989073,0.49603099368098524,0.5641388105057521,Logistic Regression,stats-items-start
3,1,0.519937363296702,0.5222543111146838,0.5922400694595181,Logistic Regression,stats-items-select
3,2,0.519937363296702,0.5222543111146838,0.5922400694595181,Logistic Regression,stats-items-select
3,3,0.519937363296702,0.5222543111146838,0.5922400694595181,Logistic Regression,stats-items-select
3,1,0.4704014454528463,0.4769430440590444,0.44911276318645543,Logistic Regression,mouse-stats-items-hashed
3,2,0.48603072723855545,0.4920602102723686,0.5015384197959627,Logistic Regression,mouse-stats-items-hashed
3,3,0.4744871802024953,0.47751932377498213,0.47792489689602774,Logistic Regression,mouse-stats-items-hashed
3,1,0.4830567779573194,0.48701968561639486,0.4904031907966139,Logistic Regression,mouse-stats-items-onehot
3,2,0.49162566278077746,0.4972333613862455,0.4941529194703712,Logistic Regression,mouse-stats-items-onehot
3,3,0.48568672235590543,0.4871354834979383,0.5081723464293466,Logistic Regression,mouse-stats-items-onehot
3,1,0.4863948672661283,0.4923700791805909,0.4867402865205122,Logistic Regression,mouse-stats-items-start
3,2,0.4770790163530957,0.48002214963031953,0.4800575211634469,Logistic Regression,mouse-stats-items-start
3,3,0.4640602360877385,0.46160938359563797,0.44248697634035167,Logistic Regression,mouse-stats-items-start
3,1,0.48863089383718367,0.4950132233603405,0.4897058823529411,Logistic Regression,mouse-stats-items-select
3,2,0.477077631819718,0.4808303866187834,0.47785163881050574,Logistic Regression,mouse-stats-items-select
3,3,0.470397947956217,0.4721869526489324,0.46316474929455176,Logistic Regression,mouse-stats-items-select
3,1,0.8078209629925593,0.8959299298200829,0.7028190796613849,Random Forest,mouse
3,2,0.8051861494793897,0.9095330631954892,0.6865177990015194,Random Forest,mouse
3,3,0.8007550020659512,0.9242603996352381,0.660049924028652,Random Forest,mouse
3,1,0.8744807922341318,0.9421025312783377,0.8016252441936184,Random Forest,stats
3,2,0.8852780757796447,0.937096920204376,0.8289070978945083,Random Forest,stats
3,3,0.8617983941685935,0.9373938013772797,0.7779981549815498,Random Forest,stats
3,1,0.8026165097752707,0.8734477596525064,0.7123996092902106,Random Forest,items-hashed
3,2,0.8126765654603766,0.867556951899549,0.7433660733666161,Random Forest,items-hashed
3,3,0.8063256230322707,0.8664795736915611,0.729362925982201,Random Forest,items-hashed
3,1,0.8000018029930924,0.8285499524196099,0.7676769047102237,Random Forest,items-onehot
3,2,0.7843496092464511,0.8150340061383947,0.7411330583894074,Random Forest,items-onehot
3,3,0.7936543709770394,0.8358289524913844,0.736702300846538,Random Forest,items-onehot
3,1,0.8175258961986396,0.8480633305042398,0.7780659865422184,Random Forest,items-starting
3,2,0.7973732224632069,0.8368467552033643,0.7448013891903624,Random Forest,items-starting
3,3,0.7996078903317311,0.825444852413051,0.7676416322986759,Random Forest,items-starting
3,1,0.8837973328307683,0.8706152575919882,0.903394291295854,Random Forest,items-select
3,2,0.8699996982957117,0.8675095393293348,0.8753554373779032,Random Forest,items-select
3,3,0.8744766153862369,0.8698051598613749,0.8827300846537878,Random Forest,items-select
3,1,0.9057609013146971,0.8880853362850516,0.933609181680052,Random Forest,mouse-stats
3,2,0.8771273484501647,0.8958551506459072,0.8696657260690254,Random Forest,mouse-stats
3,3,0.9091121824368635,0.8906973538269336,0.9365367918385065,Random Forest,mouse-stats
3,1,0.9076223754439159,0.9418294695667679,0.8731549815498155,Random Forest,mouse-items-hashed
3,2,0.9072569051277434,0.9442621610876802,0.8687187974820925,Random Forest,mouse-items-hashed
3,3,0.9098681402441386,0.9615517855579082,0.8561970913826784,Random Forest,mouse-items-hashed
3,1,0.9113405604942413,0.91509368460186,0.9114553939657044,Random Forest,mouse-items-onehot
3,2,0.9202943533459369,0.9221648041369825,0.9203630345126982,Random Forest,mouse-items-onehot
3,3,0.9139524827111561,0.9416055999882499,0.8849468200564358,Random Forest,mouse-items-onehot
3,1,0.8476464404938403,0.9437208045935466,0.7461634469285869,Random Forest,mouse-items-start
3,2,0.8837688956517489,0.9131964634516112,0.8575808552203169,Random Forest,mouse-items-start
3,3,0.8774416013637033,0.9284318341143806,0.8229107879314087,Random Forest,mouse-items-start
3,1,0.8707508618978584,0.9254422666248994,0.8097026264380291,Random Forest,mouse-items-select
3,2,0.8554696920994083,0.9249924529219953,0.7794768830041241,Random Forest,mouse-items-select
3,3,0.8640718987149775,0.9094773224292194,0.8127224875189929,Random Forest,mouse-items-select
3,1,0.8990777587008365,0.9785655430581471,0.8186129802474496,Random Forest,stats-items-hashed
3,2,0.8912641626657269,0.9888461882192876,0.794291295854135,Random Forest,stats-items-hashed
3,3,0.8830656043576018,0.9786741141001196,0.7869356414152378,Random Forest,stats-items-hashed
3,1,0.9012798022101078,0.9835631425201011,0.8185614282613415,Random Forest,stats-items-onehot
3,2,0.9158257925342861,0.9588412778888096,0.8716925331018016,Random Forest,stats-items-onehot
3,3,0.9035414813949194,0.9759395187597587,0.8296885174734101,Random Forest,stats-items-onehot
3,1,0.8994300991976836,0.9578600829717224,0.8392392012155415,Random Forest,stats-items-start
3,2,0.9154401560761745,0.9595234834144207,0.8694676579118731,Random Forest,stats-items-start
3,3,0.8964352966739891,0.9437918774624274,0.8451351204688518,Random Forest,stats-items-start
3,1,0.8711523843266276,0.9549087292105213,0.781769589754721,Random Forest,stats-items-select
3,2,0.8927004843077091,0.9560194842821963,0.8274120902973735,Random Forest,stats-items-select
3,3,0.87561406121766,0.9436163194800038,0.8031256783156067,Random Forest,stats-items-select
3,1,0.9139497317259935,0.929704951921815,0.9048703060560017,Random Forest,mouse-stats-items-hashed
3,2,0.8979521253155627,0.9767952138360606,0.8178695463425223,Random Forest,mouse-stats-items-hashed
3,3,0.9169444748387405,0.9685524995555914,0.8643423051877577,Random Forest,mouse-stats-items-hashed
3,1,0.889766782068557,0.9399336711572529,0.8378011721293683,Random Forest,mouse-stats-items-onehot
3,2,0.8998011928891605,0.9678388807909079,0.828858259170827,Random Forest,mouse-stats-items-onehot
3,3,0.9139462600602106,0.9605231575787674,0.8657450618623834,Random Forest,mouse-stats-items-onehot
3,1,0.9206723697043019,0.9673219219615987,0.8724224006945953,Random Forest,mouse-stats-items-start
3,2,0.9161843711805864,0.9470485495526717,0.882705665291947,Random Forest,mouse-stats-items-start
3,3,0.9180389278090864,0.9468016832276724,0.8886097243325374,Random Forest,mouse-stats-items-start
3,1,0.9240180687805184,0.9686527845819644,0.8783345995224657,Random Forest,mouse-stats-items-select
3,2,0.8934849516203741,0.9629409437963734,0.8207971565009767,Random Forest,mouse-stats-items-select
3,3,0.911742806186715,0.9642509291693251,0.8577192316040806,Random Forest,mouse-stats-items-select
3,1,0.7292264198725589,0.7396245862369308,0.7183063815932277,Multi-layer Perceptron,mouse
3,2,0.7154392235826125,0.7341286027259624,0.6864825265899718,Multi-layer Perceptron,mouse
3,3,0.6945916251642454,0.7090804749033561,0.7721619275016278,Multi-layer Perceptron,mouse
3,1,0.4931140309955694,0.3958717647716474,0.6687215107445192,Multi-layer Perceptron,stats
3,2,0.5046568909311101,0.5082315303292143,0.8140221402214023,Multi-layer Perceptron,stats
3,3,0.4998179416100945,0.21384667571234733,0.22287822878228783,Multi-layer Perceptron,stats
3,1,0.6976057620766183,0.7259485169053521,0.6511829824180595,Multi-layer Perceptron,items-hashed
3,2,0.7687272113813604,0.7926668221139853,0.7353348165834599,Multi-layer Perceptron,items-hashed
3,3,0.7351514478034533,0.7730157691309543,0.6754476883004124,Multi-layer Perceptron,items-hashed
3,1,0.8264339167901639,0.8623320918465179,0.7810017364879531,Multi-layer Perceptron,items-onehot
3,2,0.8424606500632184,0.8744620157354192,0.8038419795962666,Multi-layer Perceptron,items-onehot
3,3,0.8439441698281038,0.8859430954034716,0.7935207293249402,Multi-layer Perceptron,items-onehot
3,1,0.8275457048416616,0.8606376768774563,0.786143368786629,Multi-layer Perceptron,items-starting
3,2,0.8305349356517449,0.8629520887108656,0.7905876926416322,Multi-layer Perceptron,items-starting
3,3,0.8387265583775584,0.863170495293979,0.8089836118949425,Multi-layer Perceptron,items-starting
3,1,0.8748504316489452,0.8663191867570728,0.8886341436943781,Multi-layer Perceptron,items-select
3,2,0.8811923281145724,0.8673539424831077,0.9019182765357066,Multi-layer Perceptron,items-select
3,3,0.87633949987968,0.8688141048463585,0.8886341436943781,Multi-layer Perceptron,items-select
3,1,0.7251295752757884,0.7394066380042682,0.7050113957021924,Multi-layer Perceptron,mouse-stats
3,2,0.7351882464275163,0.7577876556777913,0.6997856522682874,Multi-layer Perceptron,mouse-stats
3,3,0.7351909999957638,0.7462615030286626,0.7227181462991099,Multi-layer Perceptron,mouse-stats
3,1,0.7787685577842755,0.8988185015553437,0.6342467983503364,Multi-layer Perceptron,mouse-items-hashed
3,2,0.7757890367894282,0.8743663255505038,0.6518992836987193,Multi-layer Perceptron,mouse-items-hashed
3,3,0.7880857854814318,0.8917863173888225,0.6652403950510093,Multi-layer Perceptron,mouse-items-hashed
3,1,0.8435689173703247,0.9567488915164055,0.7271651834165401,Multi-layer Perceptron,mouse-items-onehot
3,2,0.8565877028018513,0.9472969680146871,0.7602968309094856,Multi-layer Perceptron,mouse-items-onehot
3,3,0.8387092155471526,0.9869173930704551,0.6902078359018884,Multi-layer Perceptron,mouse-items-onehot
3,1,0.846194062397613,0.8926170458150375,0.7905931191664858,Multi-layer Perceptron,mouse-items-start
3,2,0.8305370124518113,0.861985599176878,0.7913202734968526,Multi-layer Perceptron,mouse-items-start
3,3,0.8394797445349937,0.8740044148015688,0.7964727588452355,Multi-layer Perceptron,mouse-items-start
3,1,0.8729937672233629,0.8988386225034196,0.8429509442153245,Multi-layer Perceptron,mouse-items-select
3,2,0.8797025856987414,0.9151594687254239,0.8392283481658346,Multi-layer Perceptron,mouse-items-select
3,3,0.879678294370601,0.9075928148786616,0.8473301497720861,Multi-layer Perceptron,mouse-items-select
3,1,0.7456255590440974,0.9065958538970925,0.5531039722161928,Multi-layer Perceptron,stats-items-hashed
3,2,0.7515908443494144,0.8527777317228467,0.6195137833731279,Multi-layer Perceptron,stats-items-hashed
3,3,0.7571573065494318,0.8584742079147556,0.6276264380290861,Multi-layer Perceptron,stats-items-hashed
3,1,0.8524970653575179,0.917295020851585,0.7802854352072932,Multi-layer Perceptron,stats-items-onehot
3,2,0.855831039812464,0.9239573797434423,0.7823746472758845,Multi-layer Perceptron,stats-items-onehot
3,3,0.8729757631232842,0.9057815969230048,0.8355138919036248,Multi-layer Perceptron,stats-items-onehot
3,1,0.8294120661670566,0.8615956936988927,0.789844258736705,Multi-layer Perceptron,stats-items-start
3,2,0.8335165153650659,0.869824348397402,0.7891360972433255,Multi-layer Perceptron,stats-items-start
3,3,0.8271906056103979,0.8748430573843097,0.7684583242891252,Multi-layer Perceptron,stats-items-start
3,1,0.8834116912064875,0.8771335339459208,0.8930621879748208,Multi-layer Perceptron,stats-items-select
3,2,0.8770850711035383,0.8695435063130162,0.8893721510744518,Multi-layer Perceptron,stats-items-select
3,3,0.881187471915412,0.8711030263741616,0.8967576514000435,Multi-layer Perceptron,stats-items-select
3,1,0.7467262088345421,0.8961579119338007,0.5634252224875189,Multi-layer Perceptron,mouse-stats-items-hashed
3,2,0.7783711941218086,0.9164545284084171,0.6157043629259822,Multi-layer Perceptron,mouse-stats-items-hashed
3,3,0.7627605596242584,0.901840008002657,0.5951703928803994,Multi-layer Perceptron,mouse-stats-items-hashed
3,1,0.8428337637268994,0.9678023053411146,0.7146543303668331,Multi-layer Perceptron,mouse-stats-items-onehot
3,2,0.8357421579357889,0.9470703274564372,0.7242131538962449,Multi-layer Perceptron,mouse-stats-items-onehot
3,3,0.8625411704948498,0.9554837787749827,0.7647411547644888,Multi-layer Perceptron,mouse-stats-items-onehot
3,1,0.833898700822072,0.8777199779358525,0.7802501627957457,Multi-layer Perceptron,mouse-stats-items-start
3,2,0.839112845773004,0.8841171060379596,0.7854379205556761,Multi-layer Perceptron,mouse-stats-items-start
3,3,0.8364919060075421,0.8740967851196724,0.7905741263294985,Multi-layer Perceptron,mouse-stats-items-start
3,1,0.878583849149509,0.9042604979975755,0.8495875841111353,Multi-layer Perceptron,mouse-stats-items-select
3,2,0.8581059237260563,0.9111575901591727,0.796456479270675,Multi-layer Perceptron,mouse-stats-items-select
3,3,0.8897535825059455,0.9105525313552697,0.8665427610158455,Multi-layer Perceptron,mouse-stats-items-select
3,1,0.7437536518359378,0.7362784744668971,0.7684284784024311,Logistic Regression,items-diff
3,2,0.7437536518359378,0.7362784744668971,0.7684284784024311,Logistic Regression,items-diff
3,3,0.7437536518359378,0.7362784744668971,0.7684284784024311,Logistic Regression,items-diff
3,1,0.7374081803811413,0.7356528212577407,0.7574587584111135,Logistic Regression,mouse-items-diff
3,2,0.8368497923871535,0.8436597726053547,0.8325835684827435,Logistic Regression,mouse-items-diff
3,3,0.7544781156418072,0.7590172226170148,0.7676416322986759,Logistic Regression,mouse-items-diff
3,1,0.8614543841197742,0.8633472815673985,0.862122856522683,Logistic Regression,stats-items-diff
3,2,0.8614543841197742,0.8633472815673985,0.862122856522683,Logistic Regression,stats-items-diff
3,3,0.8614543841197742,0.8633472815673985,0.862122856522683,Logistic Regression,stats-items-diff
3,1,0.6434828024939373,0.6553588143520521,0.6377604731929672,Logistic Regression,mouse-stats-items-diff
3,2,0.8119060338894508,0.8191324285137632,0.8178749728673758,Logistic Regression,mouse-stats-items-diff
3,3,0.6261362601955642,0.6360309595982604,0.6349630996309963,Logistic Regression,mouse-stats-items-diff
3,1,0.7336963703837565,0.7367770889045382,0.7374701541133059,Random Forest,items-diff
3,2,0.7366758965447731,0.7439817342462712,0.7323068157152159,Random Forest,items-diff
3,3,0.7366814527598762,0.7411328356043614,0.7382081614933795,Random Forest,items-diff
3,1,0.8740945074217705,0.8709797374508653,0.8841654004775343,Random Forest,mouse-items-diff
3,2,0.8640691218989682,0.8968083059555096,0.8289098111569352,Random Forest,mouse-items-diff
3,3,0.8640462538504752,0.8919546454215416,0.836984480138919,Random Forest,mouse-items-diff
3,1,0.9068899727856532,0.9447406540342975,0.8665563273279793,Random Forest,stats-items-diff
3,2,0.9251353897993573,0.9571384083543514,0.8923485999565879,Random Forest,stats-items-diff
3,3,0.9013006373709735,0.9496288878130763,0.8488170175819405,Random Forest,stats-items-diff
3,1,0.8651774718647836,0.9676828668920606,0.7580448230952899,Random Forest,mouse-stats-items-diff
3,2,0.7794941075189359,0.9789018685188949,0.5743569568048621,Random Forest,mouse-stats-items-diff
3,3,0.858870942994318,0.966369831507784,0.7485484046016931,Random Forest,mouse-stats-items-diff
3,1,0.7370518102722251,0.7318210613639551,0.7581207944432385,Multi-layer Perceptron,items-diff
3,2,0.7448675063551631,0.7451550129887125,0.7551769047102237,Multi-layer Perceptron,items-diff
3,3,0.7459875964407573,0.741020886708366,0.7654683090948556,Multi-layer Perceptron,items-diff
3,1,0.8782114355017707,0.8855187612444825,0.8724224006945953,Multi-layer Perceptron,mouse-items-diff
3,2,0.8640663424998742,0.8894634707839998,0.8348247232472324,Multi-layer Perceptron,mouse-items-diff
3,3,0.8770927144510464,0.9011003313071873,0.8510581723464293,Multi-layer Perceptron,mouse-items-diff
3,1,0.8741083269247003,0.8736341693852998,0.8775965921423919,Multi-layer Perceptron,stats-items-diff
3,2,0.8644103008870003,0.8643962029933364,0.8672672020837856,Multi-layer Perceptron,stats-items-diff
3,3,0.871125344596409,0.8713783319351756,0.8739038419795963,Multi-layer Perceptron,stats-items-diff
3,1,0.8584679275426155,0.8790300787192568,0.8363143043195139,Multi-layer Perceptron,mouse-stats-items-diff
3,2,0.8692735467023256,0.8859855923858241,0.8510337529845886,Multi-layer Perceptron,mouse-stats-items-diff
3,3,0.878585254347564,0.8937073186331809,0.8628445843281962,Multi-layer Perceptron,mouse-stats-items-diff
5,1,0.4819262754574617,0.48907441266550455,0.49195246364228346,Logistic Regression,mouse
5,2,0.4506704473726981,0.45349015244131935,0.4262752333405687,Logistic Regression,mouse
5,3,0.4871432308045038,0.4972862207310202,0.48094475797699154,Logistic Regression,mouse
5,4,0.463306360246699,0.4694012719163686,0.44919687432168437,Logistic Regression,mouse
5,5,0.4800571321498879,0.4809442766100414,0.41736487953114826,Logistic Regression,mouse
5,1,0.4908607003403782,0.49859119326077134,0.5346673540264815,Logistic Regression,stats
5,2,0.4908607003403782,0.49859119326077134,0.5346673540264815,Logistic Regression,stats
5,3,0.4908607003403782,0.49859119326077134,0.5346673540264815,Logistic Regression,stats
5,4,0.4908607003403782,0.49859119326077134,0.5346673540264815,Logistic Regression,stats
5,5,0.4908607003403782,0.49859119326077134,0.5346673540264815,Logistic Regression,stats
5,1,0.48265105543289344,0.48833653762355694,0.500705448230953,Logistic Regression,items-hashed
5,2,0.48265105543289344,0.48833653762355694,0.500705448230953,Logistic Regression,items-hashed
5,3,0.48265105543289344,0.48833653762355694,0.500705448230953,Logistic Regression,items-hashed
5,4,0.48265105543289344,0.48833653762355694,0.500705448230953,Logistic Regression,items-hashed
5,5,0.48265105543289344,0.48833653762355694,0.500705448230953,Logistic Regression,items-hashed
5,1,0.4904646618003419,0.4958156912654653,0.5434637508139788,Logistic Regression,items-onehot
5,2,0.4904646618003419,0.4958156912654653,0.5434637508139788,Logistic Regression,items-onehot
5,3,0.4904646618003419,0.4958156912654653,0.5434637508139788,Logistic Regression,items-onehot
5,4,0.4904646618003419,0.4958156912654653,0.5434637508139788,Logistic Regression,items-onehot
5,5,0.4904646618003419,0.4958156912654653,0.5434637508139788,Logistic Regression,items-onehot
5,1,0.4901019347200778,0.49488480111756966,0.5449614716735403,Logistic Regression,items-starting
5,2,0.4901019347200778,0.49488480111756966,0.5449614716735403,Logistic Regression,items-starting
5,3,0.4901019347200778,0.49488480111756966,0.5449614716735403,Logistic Regression,items-starting
5,4,0.4901019347200778,0.49488480111756966,0.5449614716735403,Logistic Regression,items-starting
5,5,0.4901019347200778,0.49488480111756966,0.5449614716735403,Logistic Regression,items-starting
5,1,0.590691280983713,0.5790292344887209,0.6976421749511613,Logistic Regression,items-select
5,2,0.590691280983713,0.5790292344887209,0.6976421749511613,Logistic Regression,items-select
5,3,0.590691280983713,0.5790292344887209,0.6976421749511613,Logistic Regression,items-select
5,4,0.590691280983713,0.5790292344887209,0.6976421749511613,Logistic Regression,items-select
5,5,0.590691280983713,0.5790292344887209,0.6976421749511613,Logistic Regression,items-select
5,1,0.4752077807469474,0.48354755046443076,0.4963859344475797,Logistic Regression,mouse-stats
5,2,0.48265728841617744,0.48740375659669344,0.5081289342305189,Logistic Regression,mouse-stats
5,3,0.46480929964205675,0.47003869146024674,0.4985321250271326,Logistic Regression,mouse-stats
5,4,0.454733990842035,0.45630791855434005,0.3901644237030606,Logistic Regression,mouse-stats
5,5,0.4673831032786474,0.4735981424970822,0.4587258519644021,Logistic Regression,mouse-stats
5,1,0.4785645948364551,0.4846658777606252,0.4646814629911005,Logistic Regression,mouse-items-hashed
5,2,0.4815496772125747,0.48711490355560694,0.48975472107662255,Logistic Regression,mouse-items-hashed
5,3,0.4748582687278029,0.4795910464552754,0.4904059040590406,Logistic Regression,mouse-items-hashed
5,4,0.4636912734411058,0.4596853992868287,0.35257217278055136,Logistic Regression,mouse-items-hashed
5,5,0.474833274800635,0.47473572977483974,0.43142500542652484,Logistic Regression,mouse-items-hashed
5,1,0.47409670820990063,0.4810028592954308,0.47056924245713044,Logistic Regression,mouse-items-onehot
5,2,0.4808089570217075,0.4867790374755077,0.4742565660950727,Logistic Regression,mouse-items-onehot
5,3,0.4722505078602749,0.4762299426616887,0.48229596266550895,Logistic Regression,mouse-items-onehot
5,4,0.4674087481431496,0.46635525429917946,0.36361515085739093,Logistic Regression,mouse-items-onehot
5,5,0.46738170582984645,0.4659875997424356,0.42034675493813767,Logistic Regression,mouse-items-onehot
5,1,0.4714889189284414,0.4802178744126978,0.5295691339266334,Logistic Regression,mouse-items-start
5,2,0.4863830754846564,0.4879070459211782,0.45129693943998267,Logistic Regression,mouse-items-start
5,3,0.48195195390206447,0.48405349240635526,0.4587502713262427,Logistic Regression,mouse-items-start
5,4,0.4692584563217433,0.47441207935304963,0.4314846971999132,Logistic Regression,mouse-items-start
5,5,0.46962743704996857,0.4681734471725668,0.3835115042326894,Logistic Regression,mouse-items-start
5,1,0.46962465506778994,0.47823815213090193,0.4978592359453007,Logistic Regression,mouse-items-select
5,2,0.4927201209172926,0.4988016539631137,0.4778760581723464,Logistic Regression,mouse-items-select
5,3,0.4707829153954015,0.47584556138794304,0.5000081397872803,Logistic Regression,mouse-items-select
5,4,0.4752216364130625,0.47779442720510756,0.4403516388105057,Logistic Regression,mouse-items-select
5,5,0.4655223007514399,0.46730044161179113,0.4218200564358585,Logistic Regression,mouse-items-select
5,1,0.49424457740786626,0.5022422564163855,0.5434881701758194,Logistic Regression,stats-items-hashed
5,2,0.49424457740786626,0.5022422564163855,0.5434881701758194,Logistic Regression,stats-items-hashed
5,3,0.49424457740786626,0.5022422564163855,0.5434881701758194,Logistic Regression,stats-items-hashed
5,4,0.49424457740786626,0.5022422564163855,0.5434881701758194,Logistic Regression,stats-items-hashed
5,5,0.49424457740786626,0.5022422564163855,0.5434881701758194,Logistic Regression,stats-items-hashed
5,1,0.47669271604222657,0.48275664937194085,0.5036493379639679,Logistic Regression,stats-items-onehot
5,2,0.47669271604222657,0.48275664937194085,0.5036493379639679,Logistic Regression,stats-items-onehot
5,3,0.47669271604222657,0.48275664937194085,0.5036493379639679,Logistic Regression,stats-items-onehot
5,4,0.47669271604222657,0.48275664937194085,0.5036493379639679,Logistic Regression,stats-items-onehot
5,5,0.47669271604222657,0.48275664937194085,0.5036493379639679,Logistic Regression,stats-items-onehot
5,1,0.4889894853989073,0.49603099368098524,0.5641388105057521,Logistic Regression,stats-items-start
5,2,0.4889894853989073,0.49603099368098524,0.5641388105057521,Logistic Regression,stats-items-start
5,3,0.4889894853989073,0.49603099368098524,0.5641388105057521,Logistic Regression,stats-items-start
5,4,0.4889894853989073,0.49603099368098524,0.5641388105057521,Logistic Regression,stats-items-start
5,5,0.4889894853989073,0.49603099368098524,0.5641388105057521,Logistic Regression,stats-items-start
5,1,0.519937363296702,0.5222543111146838,0.5922400694595181,Logistic Regression,stats-items-select
5,2,0.519937363296702,0.5222543111146838,0.5922400694595181,Logistic Regression,stats-items-select
5,3,0.519937363296702,0.5222543111146838,0.5922400694595181,Logistic Regression,stats-items-select
5,4,0.519937363296702,0.5222543111146838,0.5922400694595181,Logistic Regression,stats-items-select
5,5,0.519937363296702,0.5222543111146838,0.5922400694595181,Logistic Regression,stats-items-select
5,1,0.48714114108901396,0.49587645315104334,0.4993596700672889,Logistic Regression,mouse-stats-items-hashed
5,2,0.45886551076727844,0.45783285199991114,0.44252767527675274,Logistic Regression,mouse-stats-items-hashed
5,3,0.48081452356914933,0.490231263400284,0.48167733883221187,Logistic Regression,mouse-stats-items-hashed
5,4,0.4737423089945798,0.4782016418893951,0.42854894725417847,Logistic Regression,mouse-stats-items-hashed
5,5,0.47484713046675,0.47429736122097105,0.4026318645539396,Logistic Regression,mouse-stats-items-hashed
5,1,0.4919766058288236,0.4998454354637187,0.5318048621662687,Logistic Regression,mouse-stats-items-onehot
5,2,0.46294778676656795,0.4648789483346875,0.4639000434121988,Logistic Regression,mouse-stats-items-onehot
5,3,0.48789782990924796,0.4957836678286748,0.48093119166485787,Logistic Regression,mouse-stats-items-onehot
5,4,0.473726348114467,0.48040951588533487,0.4653434990232255,Logistic Regression,mouse-stats-items-onehot
5,5,0.46739835122739404,0.46945160458103175,0.4196141740829173,Logistic Regression,mouse-stats-items-onehot
5,1,0.47335252151942003,0.48066044099887506,0.4676443455611026,Logistic Regression,mouse-stats-items-start
5,2,0.48081103898794336,0.48680644667732603,0.49639407423485993,Logistic Regression,mouse-stats-items-start
5,3,0.471142199223814,0.4754912517883402,0.48451541133058385,Logistic Regression,mouse-stats-items-start
5,4,0.45884748083635324,0.45718352962904074,0.3732390926850445,Logistic Regression,mouse-stats-items-start
5,5,0.47036399072527957,0.46921709688705004,0.4314277186889516,Logistic Regression,mouse-stats-items-start
5,1,0.4796805209895777,0.48754121232373065,0.49495061862383327,Logistic Regression,mouse-stats-items-select
5,2,0.4752202777105315,0.4807144339773453,0.4845940959409594,Logistic Regression,mouse-stats-items-select
5,3,0.47411547431995393,0.4795190368894621,0.48967874972867376,Logistic Regression,mouse-stats-items-select
5,4,0.4692730249192244,0.46754709705548186,0.35699207727371396,Logistic Regression,mouse-stats-items-select
5,5,0.481157125836829,0.48215589398268277,0.45281365313653144,Logistic Regression,mouse-stats-items-select
5,1,0.7880761092462961,0.8723575323530639,0.6835956153679185,Random Forest,mouse
5,2,0.7728019447734433,0.8577865012929135,0.660690253961363,Random Forest,mouse
5,3,0.7739254987755662,0.8806507891337884,0.6393097460386369,Random Forest,mouse
5,4,0.7821219337881009,0.8788601883399261,0.6621988278706317,Random Forest,mouse
5,5,0.7646345952941778,0.8773667695132226,0.619481224224007,Random Forest,mouse
5,1,0.8629247120713023,0.9357064091579247,0.7824614716735403,Random Forest,stats
5,2,0.862182633177904,0.9171216341143863,0.8008872368135446,Random Forest,stats
5,3,0.8729813012567946,0.9382391138238291,0.8016143911439114,Random Forest,stats
5,4,0.8632964980294681,0.926880878075842,0.792020295202952,Random Forest,stats
5,5,0.8815619726955551,0.9355136466832663,0.8230600173648795,Random Forest,stats
5,1,0.805195143780175,0.8788817836050129,0.7130996309963099,Random Forest,items-hashed
5,2,0.8003561996253288,0.8636060564488997,0.717524962014326,Random Forest,items-hashed
5,3,0.8082107117214493,0.8667106195662967,0.7330936618189711,Random Forest,items-hashed
5,4,0.7944138185316899,0.872919456383326,0.6946955719557195,Random Forest,items-hashed
5,5,0.7750358351334851,0.8502089476666577,0.6740177990015195,Random Forest,items-hashed
5,1,0.7940281949890018,0.8267276813245014,0.7492294334708053,Random Forest,items-onehot
5,2,0.7992472245530255,0.8316601978904504,0.7566040807466898,Random Forest,items-onehot
5,3,0.7839695548342893,0.8075446504177524,0.7529140438463208,Random Forest,items-onehot
5,4,0.771310063563514,0.8156227305992507,0.7094123073583677,Random Forest,items-onehot
5,1,0.8789327308959966,0.8488496648758284,0.92992999782939,Random Forest,mouse-stats
5,2,0.8796824660523264,0.8390371367458187,0.9424489906663771,Random Forest,mouse-stats
5,3,0.8804426265383432,0.8743656027149788,0.9034105708704147,Random Forest,mouse-stats
5,4,0.880063235978939,0.8616808797439581,0.9158915780334274,Random Forest,mouse-stats
5,5,0.880450220807243,0.8489931625574549,0.9321847189060126,Random Forest,mouse-stats
5,1,0.9016758020038743,0.9561696215947375,0.8451812459301064,Random Forest,mouse-items-hashed
5,2,0.8856498178253712,0.9494882149950261,0.8185804210983287,Random Forest,mouse-items-hashed
5,3,0.890497079512822,0.9283621679745873,0.8518070327762102,Random Forest,mouse-items-hashed
5,4,0.8916247948643317,0.950626227573242,0.8296830909485566,Random Forest,mouse-items-hashed
5,5,0.8778285732765839,0.9450701934364056,0.8067912958541351,Random Forest,mouse-items-hashed
5,1,0.9072450900985096,0.9483951865906523,0.8635473192967223,Random Forest,mouse-items-onehot
5,2,0.8804196964958184,0.9387490734014208,0.8178234208812677,Random Forest,mouse-items-onehot
5,3,0.8964491859202048,0.9342827732227528,0.8576758194052528,Random Forest,mouse-items-onehot
5,4,0.8923336191258201,0.9557351528577037,0.8280958324289125,Random Forest,mouse-items-onehot
5,5,0.8789403432464891,0.93225369481369,0.8222704579986976,Random Forest,mouse-items-onehot
5,1,0.8383679590665807,0.9172165285039098,0.7478293900586066,Random Forest,mouse-items-start
5,2,0.8361042289125493,0.9052255357988208,0.7543792055567613,Random Forest,mouse-items-start
5,3,0.8092954987889982,0.9256891598053757,0.6813517473410029,Random Forest,mouse-items-start
5,4,0.8473009710021883,0.9079514915217505,0.7802854352072933,Random Forest,mouse-items-start
5,5,0.8506460191410706,0.9158312479815554,0.7765682656826568,Random Forest,mouse-items-start
5,1,0.844676569903282,0.8861819258862426,0.7956913392663338,Random Forest,mouse-items-select
5,2,0.8227060710032112,0.8971420356101429,0.7337692641632299,Random Forest,mouse-items-select
5,3,0.8305265845390398,0.8905795197256022,0.7588832211851531,Random Forest,mouse-items-select
5,4,0.8487942367454953,0.9088918697747024,0.7787578684610376,Random Forest,mouse-items-select
5,5,0.8301354254459257,0.8811565265539267,0.7684284784024311,Random Forest,mouse-items-select
5,1,0.9061388427636071,0.9775306715994183,0.8348491426090732,Random Forest,stats-items-hashed
5,1,0.8893624208297467,0.9719384929722681,0.8045501410896462,Random Forest,stats-items-onehot
5,1,0.9072568870461506,0.9606947143296184,0.851766333839809,Random Forest,stats-items-start
5,1,0.9020337142143326,0.9625705853717491,0.8392229216409811,Random Forest,stats-items-select
5,1,0.9202922842951242,0.9670290991233106,0.8731739743868028,Random Forest,mouse-stats-items-hashed
5,2,0.8975713528058655,0.9593712230201067,0.8348355762969394,Random Forest,mouse-stats-items-hashed
5,3,0.8979423922525646,0.9412725016241923,0.8614119817668765,Random Forest,mouse-stats-items-hashed
5,4,0.9068885960015296,0.9655328444656289,0.848119709138268,Random Forest,mouse-stats-items-hashed
5,5,0.9046719968102004,0.9598658029723035,0.8481468417625353,Random Forest,mouse-stats-items-hashed
5,1,0.9173072354991051,0.965572871136931,0.8672346429346647,Random Forest,mouse-stats-items-onehot
5,2,0.8971899345250032,0.9508791748270434,0.8406636639895811,Random Forest,mouse-stats-items-onehot
5,3,0.8971864473607127,0.9599981750632812,0.8333107228131105,Random Forest,mouse-stats-items-onehot
5,4,0.9065050828390084,0.9791429864579742,0.8333107228131105,Random Forest,mouse-stats-items-onehot
5,5,0.8886764568674973,0.9632934635078284,0.8128310180160625,Random Forest,mouse-stats-items-onehot
5,1,0.9139462187308561,0.9588458448039621,0.8672726286086391,Random Forest,mouse-stats-items-start
5,2,0.9243932876581973,0.9584494797627066,0.889391143911439,Random Forest,mouse-stats-items-start
5,3,0.9202825873953115,0.9407735364397742,0.8996771217712176,Random Forest,mouse-stats-items-start
5,4,0.9161892041319849,0.9547575730312572,0.8761015845452572,Random Forest,mouse-stats-items-start
5,5,0.9184384044348051,0.951418188162139,0.8849902322552637,Random Forest,mouse-stats-items-start
5,1,0.919161094694747,0.9660604063096698,0.8709273930974604,Random Forest,mouse-stats-items-select
5,2,0.9169410419192279,0.9545549568914474,0.8775830258302584,Random Forest,mouse-stats-items-select
5,3,0.9061409634761128,0.9616994908949087,0.8480844367267203,Random Forest,mouse-stats-items-select
5,4,0.8949621789910285,0.9636760154917333,0.8245170392880399,Random Forest,mouse-stats-items-select
5,5,0.8871375221874056,0.9423474903166905,0.8273903841979596,Random Forest,mouse-stats-items-select
5,1,0.6744965258027944,0.6989967016534863,0.7353239635337531,Multi-layer Perceptron,mouse
5,2,0.6472778523944832,0.6637137385559793,0.7146651834165401,Multi-layer Perceptron,mouse
5,3,0.7020591266012154,0.7241654291652576,0.6637426741914478,Multi-layer Perceptron,mouse
5,4,0.7020618982510554,0.7217517179723002,0.6681571521597569,Multi-layer Perceptron,mouse
5,5,0.6710597988231674,0.6777363343699896,0.7641035380942045,Multi-layer Perceptron,mouse
5,1,0.5079991338400519,0.30945819654617107,0.4362084870848708,Multi-layer Perceptron,stats
5,1,0.7132565816222206,0.7163184334339772,0.7535462339917516,Multi-layer Perceptron,items-hashed
5,1,0.8409639436511448,0.8661556075470234,0.810481332754504,Multi-layer Perceptron,items-onehot
5,1,0.8323964356118102,0.8579344261712493,0.8016550900803125,Multi-layer Perceptron,items-starting
5,1,0.8733509587532009,0.8672500925688663,0.8834680920338615,Multi-layer Perceptron,items-select
5,1,0.7020695028522936,0.7355007545734291,0.6475499240286521,Multi-layer Perceptron,mouse-stats
5,2,0.6696450717689408,0.6951844371626714,0.6327436509659214,Multi-layer Perceptron,mouse-stats
5,3,0.7042764258084875,0.7396757624110437,0.6379015628391578,Multi-layer Perceptron,mouse-stats
5,4,0.6897782793783775,0.7128534963944263,0.6453576079878445,Multi-layer Perceptron,mouse-stats
5,5,0.7091153338001485,0.7240475463923286,0.6880616453223356,Multi-layer Perceptron,mouse-stats
5,1,0.7392788425424952,0.8755851547977107,0.5648741046233992,Multi-layer Perceptron,mouse-items-hashed
5,2,0.7631080206741829,0.8221198792558202,0.6769915346212285,Multi-layer Perceptron,mouse-items-hashed
5,3,0.7757828141384829,0.8906158789604046,0.6349142609073151,Multi-layer Perceptron,mouse-items-hashed
5,4,0.7698425227603339,0.8610441056376453,0.6489662470154113,Multi-layer Perceptron,mouse-items-hashed
5,5,0.7642350928376126,0.911183610646631,0.5921695246364228,Multi-layer Perceptron,mouse-items-hashed
5,1,0.8435515848722577,0.9530318839282442,0.7278814846971999,Multi-layer Perceptron,mouse-items-onehot
5,2,0.8502589723187348,0.9624782914782914,0.7345126980681571,Multi-layer Perceptron,mouse-items-onehot
5,3,0.8398181751209478,0.9664502164502163,0.7094258736705014,Multi-layer Perceptron,mouse-items-onehot
5,4,0.8573381173094466,0.9549435063882189,0.7544253310180161,Multi-layer Perceptron,mouse-items-onehot
5,5,0.8454089544799522,0.9402933175194337,0.741127631864554,Multi-layer Perceptron,mouse-items-onehot
5,1,0.8346518895625918,0.8781313501674035,0.7817478836553071,Multi-layer Perceptron,mouse-items-start
5,2,0.8417136943059825,0.8677219555565399,0.8104786194920773,Multi-layer Perceptron,mouse-items-start
5,3,0.8398514943299743,0.8810324375386575,0.7898334056869981,Multi-layer Perceptron,mouse-items-start
5,4,0.8297907412120102,0.8829602770606548,0.7647737139136097,Multi-layer Perceptron,mouse-items-start
5,5,0.833144083635735,0.8717620556735097,0.7869085087909703,Multi-layer Perceptron,mouse-items-start
5,1,0.8558587537277786,0.89794164920949,0.8060587149989147,Multi-layer Perceptron,mouse-items-select
5,2,0.8618122550008778,0.9072031772849293,0.8097351855871502,Multi-layer Perceptron,mouse-items-select
5,3,0.8737352132610192,0.9090543131845588,0.8333188626003907,Multi-layer Perceptron,mouse-items-select
5,4,0.8707647098147195,0.9026555771206957,0.8333541350119384,Multi-layer Perceptron,mouse-items-select
5,5,0.863284662335557,0.9010266008823239,0.8193075754286955,Multi-layer Perceptron,mouse-items-select
5,1,0.7422548815392209,0.851307233541538,0.6002279140438463,Multi-layer Perceptron,stats-items-hashed
5,1,0.8491451410472713,0.9118127423260814,0.7787931408725852,Multi-layer Perceptron,stats-items-onehot
5,1,0.8268313424466627,0.864348210383232,0.7810234425873672,Multi-layer Perceptron,stats-items-start
5,1,0.881562688210006,0.8684979790863517,0.9011802691556327,Multi-layer Perceptron,stats-items-select
5,1,0.7843752954403079,0.8740442821780725,0.6688815932276968,Multi-layer Perceptron,mouse-stats-items-hashed
5,2,0.7318487803345839,0.8507914271311712,0.5692967223789884,Multi-layer Perceptron,mouse-stats-items-hashed
5,3,0.7467456697943688,0.8876126972700826,0.5707998697634034,Multi-layer Perceptron,mouse-stats-items-hashed
5,4,0.7444721936619162,0.9031915058430509,0.5515411330583894,Multi-layer Perceptron,mouse-stats-items-hashed
5,5,0.7515804939291828,0.8932793857225836,0.5773985239852399,Multi-layer Perceptron,mouse-stats-items-hashed
5,1,0.8461621483866415,0.9572389466444811,0.7330312567831561,Multi-layer Perceptron,mouse-stats-items-onehot
5,2,0.8427984271287536,0.9609805469424627,0.7182032776210114,Multi-layer Perceptron,mouse-stats-items-onehot
5,3,0.8591781182558889,0.9461138702232634,0.7647330149772086,Multi-layer Perceptron,mouse-stats-items-onehot
5,4,0.8390538687840522,0.9725768753308583,0.7042272628608639,Multi-layer Perceptron,mouse-stats-items-onehot
5,5,0.8491368338470056,0.9726871777696585,0.7226584545257217,Multi-layer Perceptron,mouse-stats-items-onehot
5,1,0.8424765851124846,0.8798020735151043,0.7987410462339918,Multi-layer Perceptron,mouse-stats-items-start
5,2,0.8346394055144313,0.8755154273076157,0.7846727805513349,Multi-layer Perceptron,mouse-stats-items-start
5,3,0.8372423411798147,0.8735261036817479,0.7935098762752334,Multi-layer Perceptron,mouse-stats-items-start
5,4,0.8271836545295784,0.8679665521988484,0.7765818319947906,Multi-layer Perceptron,mouse-stats-items-start
5,5,0.8305446480500656,0.8767258431641938,0.7736379422617755,Multi-layer Perceptron,mouse-stats-items-start
5,1,0.8577084903203035,0.9053059176160827,0.8016198176687649,Multi-layer Perceptron,mouse-stats-items-select
5,2,0.8629136177226885,0.892422554511503,0.8281555242023009,Multi-layer Perceptron,mouse-stats-items-select
5,3,0.854371126858284,0.9048572708853089,0.7949614716735403,Multi-layer Perceptron,mouse-stats-items-select
5,4,0.8759670810657724,0.9078048699186783,0.8392229216409811,Multi-layer Perceptron,mouse-stats-items-select
5,5,0.8606761962859169,0.901804206288244,0.8119383546776644,Multi-layer Perceptron,mouse-stats-items-select
5,1,0.7437536518359378,0.7362784744668971,0.7684284784024311,Logistic Regression,items-diff
5,1,0.8253353205520237,0.8166354942551715,0.8458704145864988,Logistic Regression,mouse-items-diff
5,2,0.8346248420831193,0.8413164675034384,0.8311428261341437,Logistic Regression,mouse-items-diff
5,3,0.8398362515473968,0.8453852684112872,0.8392310614282614,Logistic Regression,mouse-items-diff
5,4,0.7984231843833728,0.8062311079043942,0.7912822878228782,Logistic Regression,mouse-items-diff
5,5,0.7179540295655736,0.7179512583041083,0.7558470805296288,Logistic Regression,mouse-items-diff
5,1,0.8614543841197742,0.8633472815673985,0.862122856522683,Logistic Regression,stats-items-diff
5,1,0.7463532243250942,0.7521535528592045,0.7595479704797048,Logistic Regression,mouse-stats-items-diff
5,2,0.7188106966775643,0.7304595497496018,0.6960956153679183,Logistic Regression,mouse-stats-items-diff
5,3,0.7425510244462099,0.7470837385841664,0.7410598003038855,Logistic Regression,mouse-stats-items-diff
5,4,0.7828522958094825,0.8141003358234856,0.7285570870414586,Logistic Regression,mouse-stats-items-diff
5,5,0.7333884641092269,0.7385037333173828,0.7470398306924244,Logistic Regression,mouse-stats-items-diff
5,1,0.7370559690385274,0.740818902414455,0.7396896027783807,Random Forest,items-diff
5,1,0.8528896580626185,0.8555028960888282,0.8554916431517257,Random Forest,mouse-items-diff
5,2,0.8193458110787674,0.8214100852839825,0.8229786194920774,Random Forest,mouse-items-diff
5,3,0.8424703857093011,0.8731685195441283,0.805317994356414,Random Forest,mouse-items-diff
5,4,0.8372346823337985,0.8986752657261384,0.7699207727371391,Random Forest,mouse-items-diff
5,5,0.8398355541145387,0.8922335799198222,0.776514000434122,Random Forest,mouse-items-diff
5,1,0.9031635373629247,0.9588338721979281,0.8451025613197309,Random Forest,stats-items-diff
5,1,0.8323873999816704,0.983367915609295,0.682171152593879,Random Forest,mouse-stats-items-diff
5,2,0.8129900511977711,0.9543519323308611,0.6657993271109182,Random Forest,mouse-stats-items-diff
5,3,0.808248902628144,0.9678407577350153,0.6453901671369654,Random Forest,mouse-stats-items-diff
5,4,0.813788901125822,0.9691823289156349,0.6565009767744735,Random Forest,mouse-stats-items-diff
5,5,0.8458216564991288,0.9465630151415272,0.7382190145430865,Random Forest,mouse-stats-items-diff
5,1,0.7407782896073928,0.7372139674316491,0.7581180811808118,Multi-layer Perceptron,items-diff
5,1,0.860708128378481,0.8867052433200833,0.8311346863468636,Multi-layer Perceptron,mouse-items-diff
5,2,0.8428213029265006,0.8749576336617167,0.806034295637074,Multi-layer Perceptron,mouse-items-diff
5,3,0.8685203657110596,0.8996199840574249,0.8333134360755373,Multi-layer Perceptron,mouse-items-diff
5,4,0.8651975166017433,0.8822540471262471,0.84591925331018,Multi-layer Perceptron,mouse-items-diff
5,5,0.8674030369429669,0.8893197767236727,0.8436563924462774,Multi-layer Perceptron,mouse-items-diff
5,1,0.874849749714595,0.8738056617277209,0.8790536140655524,Multi-layer Perceptron,stats-items-diff
5,1,0.8618157395820838,0.8832019144072584,0.8384849142609074,Multi-layer Perceptron,mouse-stats-items-diff
5,2,0.852878553381666,0.8785905424186222,0.8237546125461256,Multi-layer Perceptron,mouse-stats-items-diff
5,3,0.8696494836775397,0.8965905201826331,0.8384876275233342,Multi-layer Perceptron,mouse-stats-items-diff
5,4,0.859235005529351,0.8847798326313144,0.8304590840026048,Multi-layer Perceptron,mouse-stats-items-diff
5,5,0.8666692497513265,0.884686252410844,0.8466219882787064,Multi-layer Perceptron,mouse-stats-items-diff

